A Matched Survey for the Enigmatic Low Radio Frequency Transient ILT J225347+862146

Discovered in 2011 with LOFAR, the $15$ Jy low-frequency radio transient ILT J225347+862146 heralds a potentially prolific population of radio transients at $<100$ MHz. However, subsequent transient searches in similar parameter space yielded no detections. We test the hypothesis that these surveys at comparable sensitivity have missed the population due to mismatched survey parameters. In particular, the LOFAR survey used only $195$ kHz of bandwidth at $60$ MHz while other survey were at higher frequencies or had wider bandwidth. Using $137$ hours of all-sky images from the Owens Valley Radio Observatory Long Wavelength Array (OVRO-LWA), we conduct a narrowband transient search at $\sim10$ Jy sensitivity with timescales from $10$ min to $1$ day and a bandwidth of $722$ kHz at $60$ MHz. To model remaining survey selection effects, we introduce a flexible Bayesian approach for inferring transient rates. We do not detect any transient and find compelling evidence that our non-detection is inconsistent with the detection of ILT J225347+862146. Under the assumption that the transient is astrophysical, we propose two hypotheses that may explain our non-detection. First, the transient population associated with ILT J225347+862146 may have a low all-sky density and display strong temporal clustering. Second, ILT J225347+862146 may be an extreme instance of the fluence distribution, of which we revise the surface density estimate at $15$ Jy to $1.1\times 10^{-7}$ deg$^{-2}$ with a $95\%$ credible interval of $(3.5\times10^{-12}, 3.4\times10^{-7})$ deg$^{-2}$. Finally, we find a previously identified object coincident with ILT J225347+862146 to be an M dwarf at $420$ pc.

==> tab3.txt <==
Title: A Matched Survey for the Enigmatic Low Radio Frequency Transient ILT J225347+862146
Authors: Y. Huang, M. M. Anderson, G. Hallinan, T. J. L. Lazio, D. C. Price, and Y. Sharma 
Table: Sky area per detection threshold bin at 10 min timescale
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  5 F5.2   Jy      S0     Detection threshold of the bin
   7- 14 F8.2   deg2    Omega  Sky area surveyed in this detection threshold bin
--------------------------------------------------------------------------------
 5.33   242.36 
 5.44   381.59 
 5.54   479.56 
 5.65   835.37 
 5.75   907.56 
 5.86   886.94 
 5.96   861.15 
 6.07  1021.01 
 6.18  1088.04 
 6.28  1825.44 
 6.39  2217.34 
 6.49  2861.92 
 6.60  3846.83 
 6.70  4898.78 
 6.81  6466.39 
 6.92  7925.71 
 7.02  8874.53 
 7.13  9859.44 
 7.23 11060.93 
 7.34 12716.20 
 7.44 13809.40 
 7.55 15428.58 
 7.66 16650.69 
 7.76 17540.69 
 7.87 19332.32 
 7.97 21530.69 
 8.08 23141.14 
 8.18 24928.09 
 8.29 26585.82 
 8.40 29283.19 
 8.50 31972.07 
 8.61 33202.71 
 8.71 34484.86 
 8.82 35523.92 
 8.92 36557.14 
 9.03 37761.74 
 9.13 39352.32 
 9.24 40177.08 
 9.35 40326.50 
 9.45 40616.43 
 9.56 41743.17 
 9.66 42321.71 
 9.77 43088.74 
 9.87 43722.78 
 9.98 43960.21 
10.09 44064.95 
10.19 44665.95 
10.30 45181.92 
10.40 45992.12 
10.51 46146.51 
10.61 45515.00 
10.72 45320.88 
10.83 44986.46 
10.93 44642.64 
11.04 44696.11 
11.14 45058.60 
11.25 45247.24 
11.35 45270.67 
11.46 45522.83 
11.57 45652.07 
11.67 45518.47 
11.78 45256.62 
11.88 45004.14 
11.99 45165.30 
12.09 45348.10 
12.20 45359.29 
12.31 45586.74 
12.41 45769.37 
12.52 45654.75 
12.62 45743.35 
12.73 45326.74 
12.83 45328.65 
12.94 45006.64 
13.05 45155.66 
13.15 44894.82 
13.26 45190.15 
13.36 45165.51 
13.47 44964.09 
13.57 44883.07 
13.68 45044.44 
13.79 44897.53 
13.89 44792.35 
14.00 44514.76 
14.10 44158.97 
14.21 43745.10 
14.31 43742.26 
14.42 43839.54 
14.53 43568.66 
14.63 43070.77 
14.74 42944.53 
14.84 42456.40 
14.95 42374.25 
15.05 41788.03 
15.16 41390.03 
15.26 40899.39 
15.37 40615.56 
15.48 40363.61 
15.58 39994.66 
15.69 39555.88 
15.79 39375.00 
15.90 39093.76 
16.00 38777.81 
16.11 38231.62 
16.22 37981.03 
16.32 37476.00 
16.43 37181.77 
16.53 36653.24 
16.64 36301.74 
16.74 36013.10 
16.85 35634.14 
16.96 35291.13 
17.06 34991.12 
17.17 34630.90 
17.27 34194.98 
17.38 33972.70 
17.48 33595.97 
17.59 33179.05 
17.70 32967.47 
17.80 32515.62 
17.91 32162.94 
18.01 31864.93 
18.12 31590.91 
18.22 31201.92 
18.33 30907.72 
18.44 30584.27 
18.54 30176.02 
18.65 29975.50 
18.75 29740.64 
18.86 29307.37 
18.96 29052.79 
19.07 28816.67 
19.18 28527.70 
19.28 28219.52 
19.39 28011.26 
19.49 27629.89 
19.60 27451.68 
19.70 27074.76 
19.81 26749.63 
19.92 26470.96 
20.02 26168.84 
20.13 25858.08 
20.23 25681.77 
20.34 25347.67 
20.44 25131.44 
20.55 24589.87 
20.66 24372.70 
20.76 24172.63 
20.87 23840.33 
20.97 23463.39 
21.08 23318.49 
21.18 22967.39 
21.29 22677.49 
21.39 22544.48 
21.50 22238.31 
21.61 21906.43 
21.71 21740.44 
21.82 21513.59 
21.92 21313.56 
22.03 21060.08 
22.13 20726.23 
22.24 20449.51 
22.35 20140.13 
22.45 20042.35 
22.56 19704.52 
22.66 19536.42 
22.77 19340.10 
22.87 19043.51 
22.98 18850.52 
23.09 18488.92 
23.19 18356.12 
23.30 18098.58 
23.40 17962.13 
23.51 17682.61 
23.61 17590.76 
23.72 17291.85 
23.83 17100.66 
23.93 16844.47 
24.04 16548.63 
24.14 16380.13 
24.25 16062.46 
24.35 15899.81 
24.46 15598.54 
24.57 15456.73 
24.67 15244.47 
24.78 14965.35 
24.88 14805.06 
24.99 14588.74 
25.09 14362.77 
25.20 14127.74 
25.31 13938.37 
25.41 13679.34 
25.52 13463.66 
25.62 13143.11 
25.73 12853.97 
25.83 12604.48 
25.94 12418.23 
26.05 12248.26 
26.15 12000.66 
26.26 11972.31 
26.36 11758.02 
26.47 11574.60 
26.57 11435.11 
26.68 11225.24 
26.79 11089.76 
26.89 10963.23 
27.00 10706.90 
27.10 10660.82 
27.21 10418.44 
27.31 10343.11 
27.42 10188.85 
27.52  9966.22 
27.63  9853.57 
27.74  9568.97 
27.84  9451.36 
27.95  9344.97 
28.05  9250.28 
28.16  9040.76 
28.26  8970.94 
28.37  8849.99 
28.48  8818.01 
28.58  8659.62 
28.69  8661.12 
28.79  8469.34 
28.90  8371.39 
29.00  8068.09 
29.11  8040.79 
29.22  7948.21 
29.32  7789.78 
29.43  7785.20 
29.53  7594.55 
29.64  7469.06 
29.74  7329.71 
29.85  7194.42 
29.96  7166.89 
30.06  7032.14 
30.17  6888.55 
30.27  6846.43 
30.38  6740.01 
30.48  6726.70 
30.59  6629.00 
30.70  6467.04 
30.80  6383.01 
30.91  6318.20 
31.01  6179.52 
31.12  6174.31 
31.22  6011.94 
31.33  5886.39 
31.44  5821.44 
31.54  5681.31 
31.65  5509.72 
31.75  5505.10 
31.86  5440.07 
31.96  5361.57 
32.07  5278.59 
32.18  5340.03 
32.28  5215.19 
32.39  5178.11 
32.49  5165.20 
32.60  5100.03 
32.70  4980.07 
32.81  5008.14 
32.92  4897.15 
33.02  4916.47 
33.13  4870.81 
33.23  4787.48 
33.34  4773.96 
33.44  4667.43 
33.55  4630.54 
33.65  4593.60 
33.76  4421.62 
33.87  4440.43 
33.97  4324.52 
34.08  4259.10 
34.18  4148.19 
34.29  4138.78 
34.39  4088.31 
34.50  4028.20 
34.61  3944.63 
34.71  3893.20 
34.82  3828.63 
34.92  3712.53 
35.03  3698.54 
35.13  3647.63 
35.24  3550.18 
35.35  3541.46 
35.45  3494.84 
35.56  3444.00 
35.66  3426.21 
35.77  3403.17 
35.87  3338.62 
35.98  3259.46 
36.09  3268.99 
36.19  3204.37 
36.30  3129.61 
36.40  3083.46 
36.51  3060.75 
36.61  3014.42 
36.72  2901.96 
36.83  2874.99 
36.93  2846.79 
37.04  2763.20 
37.14  2684.21 
37.25  2665.34 
37.35  2591.19 
37.46  2558.64 
37.57  2535.35 
37.67  2442.45 
37.78  2358.06 
37.88  2316.67 
37.99  2274.69 
38.09  2274.91 
38.20  2218.98 
38.31  2135.39 
38.41  2135.46 
38.52  2065.86 
38.62  2140.78 
38.73  2033.51 
38.83  2015.46 
38.94  1977.91 
39.05  1945.50 
39.15  1899.14 
39.26  1842.99 
39.36  1861.97 
39.47  1773.49 
39.57  1745.41 
39.68  1755.10 
39.78  1628.98 
39.89  1694.62 
40.00  1615.60 
40.10  1606.02 
40.21  1493.88 
40.31  1489.36 
40.42  1419.32 
40.52  1405.42 
40.63  1353.90 
40.74  1344.81 
40.84  1288.91 
40.95  1270.26 
41.05  1270.39 
41.16  1223.77 
41.26  1172.41 
41.37  1144.07 
41.48  1055.41 
41.58  1050.80 
41.69  1013.57 
41.79  1027.40 
41.90   929.45 
42.00   966.91 
42.11   929.53 
42.22   859.27 
42.32   868.78 
42.43   836.30 
42.53   808.05 
42.64   798.85 
42.74   831.74 
42.85   771.17 
42.96   775.79 
43.06   747.87 
43.17   766.70 
43.27   724.66 
43.38   705.91 
43.48   649.80 
43.59   598.00 
43.70   555.97 
43.80   565.35 
43.91   541.86 
44.01   495.25 
44.12   490.47 
44.22   481.28 
44.33   485.89 
44.44   453.34 
44.54   471.91 
44.65   444.00 
44.75   434.54 
44.86   401.97 
44.96   392.43 
45.07   378.59 
45.18   373.83 
45.28   359.76 
45.39   341.09 
45.49   345.79 
45.60   331.89 
45.70   331.90 
45.81   317.76 
45.91   313.22 
46.02   313.27 
46.13   303.91 
46.23   280.49 
46.34   280.61 
46.44   294.67 
46.55   294.78 
46.65   275.97 
46.76   266.68 
46.87   247.85 
46.97   233.85 
47.08   224.43 
47.18   219.83 
47.29   224.58 
47.39   210.48 
47.50   210.57 
47.61   196.51 
47.71   205.92 
47.82   182.50 
47.92   168.32 
48.03   144.93 
48.13   154.31 
48.24   130.86 
48.35   126.15 
48.45   112.07 
48.56   121.51 
48.66   126.21 
48.77   116.88 
48.87   116.87 
48.98   116.92 
49.09   116.92 
49.19   102.82 
49.30   107.56 
49.40    93.46 
49.51    79.46 
49.61    98.18 
49.72    88.83 
49.83    79.50 
49.93    98.23 
50.04    98.25 
50.14    79.50 
50.25    93.60 
50.35    93.60 
50.46    84.23 
50.57    74.94 
50.67    79.55 
50.78    70.18 
50.88    84.26 
50.99    79.58 
51.09    56.16 
51.20    65.55 
51.31    56.12 
51.41    70.23 
51.52    60.84 
51.62    37.42 
51.73    46.74 
51.83    37.35 
51.94    37.40 
52.04    32.70 
52.15    42.06 
52.26    37.38 
52.36    18.65 
52.47    27.98 
52.57    27.98 
52.68    18.66 
52.78    27.99 
52.89    27.99 
53.00    18.67 
53.10    28.01 
53.21    23.34 
53.31    23.34 
53.42    28.02 
53.52    18.68 
53.63    28.02 
53.74    23.36 
53.84    23.37 
53.95    23.36 
54.05    23.37 
54.16    23.37 
54.26    23.38 
54.37    28.05 
54.48    18.71 
54.58    28.07 
54.69    18.71 
54.79    28.07 
54.90    18.72 
55.00    23.40 
55.11    23.41 
55.22    23.41 
55.32    23.42 
55.43    23.42 
55.53    23.42 
55.64    23.43 
55.74    23.43 
55.85    18.74 
55.96    23.44 
56.06    23.44 
56.17    23.44 
56.27    23.45 
56.38    18.76 
56.48    23.45 
56.59    23.46 
56.70    23.47 
56.80    18.78 
56.91    23.47 
57.01    23.48 
57.12    18.79 
57.22    23.48 
57.33    23.49 
57.44    18.80 
57.54    23.50 
57.65    23.50 
57.75    14.10 
57.86     9.40 

